Distributing Sparse Matrix/Graph Applications in Heterogeneous Clusters -- an Experimental Study

Many problems in scientific and engineering applications contain sparse matrices or graphs as main input objects, e.g. numerical simulations on meshes. Large inputs are abundant these days and require parallel processing for memory size and speed. To optimize the execution of such simulations on cluster systems, the input problem needs to be distributed suitably onto the processing units (PUs). More and more frequently, such clusters contain different CPUs or a combination of CPUs and GPUs. This heterogeneity makes the load distribution problem quite challenging. Our study is motivated by the observation that established partitioning tools do not handle such heterogeneous distribution problems as well as homogeneous ones. In this paper, we first formulate the problem of balanced load distribution for heterogeneous architectures as a multi-objective, single-constraint optimization problem. We then split the problem into two phases and propose a greedy approach to determine optimal block sizes for each PU. These block sizes are then fed into numerous existing graph partitioners, for us to examine how well they handle the above problem. One of the tools we consider is an extension of our own previous work (von Looz et al, ICPP'18) called Geographer. Our experiments on well-known benchmark meshes indicate that only two tools under consideration are able to yield good quality. These two are Parmetis (both the geometric and the combinatorial variant) and Geographer. While Parmetis is faster, Geographer yields better quality on average.

==> abstract.txt <==
% %\hmey{We need some context here. After all, we address only a special kind of parallel
% %application -- it needs to provide a geometric graph (= mesh).}
% Many scientific applications concern procedures applied on spatial data
% modeled with geometric graphs (\aka meshes), \ie graphs with coordinates for
% each vertex.
% In this paper, we propose a new algorithm to distribute the computational
% tasks of a such parallel applications onto the processing units (PUs) of a
% parallel computer. The goal is to reduce the running time of the application
% as a result of a better load balancing and lower communication costs between PUs.
% Our proposed algorithm combines partitioning techniques that exploit the 
% spatial information along with the combinatorial representation of the application.
% Regarding the geometric technique, we build upon our previous work
% that uses a variant of the k-means algorithm to produce balanced partitions 
% (von Looz et al., ICPP'18).
% For the graph-based improvements we follow the well-known multilevel paradigm and 
% we propose an FM-like refinement during uncoarsening.
% %
% By first partitioning using the geometric information,
% we avoid certain scalability limitations related to graph-based partitioning tools. 
% By refining the obtained intermediate solution using combinatorial algorithms, 
% we improve the quality of our results. This improvement comes at a lower 
% cost compared to applying solely graph-based techniques.
% Our algorithm is implemented in a distributed-memory setting using MPI. 
% Our experimental evaluation shows that our algorithm scales up to \red{X1} processors,
% partitioning graphs of up to \red{X2} vertices within \red{X3}.
% Moreover, compared to other
% partitioning tools, our algorithm is \red{X4} faster while produces solutions
% with comparable quality. % \ct{and show a better scaling behavior}.
% %We also achieve good partitioning results for the multi-constraint scenario,
% %which is often used to model load balancing on heterogeneous systems.
% \hmey{It's not clear for the reader what the real benefit is.
% Multi-constraint is not really explained. The strengths of the
% paper }

